Defects and excitations in the Kitaev model

We construct a Kitaev model with defects using twists or 2-cocycles of semi-simple, finite-dimensional Hopf algebras as defect data. This data is derived by applying Tannaka duality to Turaev-Viro topological quantum field theories with defects. From this we also derive additional conditions for moving, fusing and braiding excitations in the Kitaev model with defects. We give a description of excitations in the Kitaev model and show that they satisfy conditions we derive from Turaev-Viro topological quantum field theories with defects. Assigning trivial defect data one obtains transparent defects and we show that they can be removed, yielding the Kitaev model without defects.

==> A.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'A.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720.07552019bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28928152)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{A.pdf}}%
    \put(0.14499619,0.13492233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.24483769,0.05423645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.31681641,0.09022585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.24251579,0.18600397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.36789816,0.19819396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{A.pdf}}%
    \put(0.70049348,0.13492233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a2c1}}}%
    \put(0.73753509,0.05669919){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a1b}}}%
    \put(0.92339538,0.19819396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d1}}}%
    \put(0.10356195,0.21907437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.01801538,0.20574247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.67794614,0.22962885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.57517914,0.21018644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.72112656,0.18336465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{intc2d2e}}}%
    \put(0.08364112,0.06254969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{A.pdf}}%
    \put(0.63913838,0.06254969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{A.pdf}}%
  \end{picture}%
\endgroup%


==> BoundaryCommutationRelation.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BoundaryCommutationRelation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1448.37002491bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56761499)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{BoundaryCommutationRelation.pdf}}%
  \end{picture}%
\endgroup%


==> BoundaryComputationRelation.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BoundaryComputationRelation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1448.37002491bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.537581)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{BoundaryComputationRelation.pdf}}%
  \end{picture}%
\endgroup%


==> BraidingCommutationRelation.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BraidingCommutationRelation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{912.87035364bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90032986)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{BraidingCommutationRelation.pdf}}%
  \end{picture}%
\endgroup%


==> DefectBimoduleHeisenberg.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DefectBimoduleHeisenberg.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{528.06616595bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48448291)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DefectBimoduleHeisenberg.pdf}}%
    \put(0.31692363,0.00068055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.50521173,0.10131727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.44244903,0.23658169){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.7129779,0.20520037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
    \put(0.60801271,0.26688095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{DefectBimoduleHeisenberg.pdf}}%
    \put(0.08765136,0.11037578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
  \end{picture}%
\endgroup%


==> DefectLine.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DefectLine.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{869.16760542bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42470761)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DefectLine.pdf}}%
  \end{picture}%
\endgroup%


==> DefectandBoundaryLine.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DefectandBoundaryLine.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{869.16760542bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42470761)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DefectandBoundaryLine.pdf}}%
  \end{picture}%
\endgroup%


==> DoubleFlip.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DoubleFlip.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.17104492bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.39527752)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DoubleFlip.pdf}}%
    \put(0.14787262,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.14910337,0.91986758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.80655284,0.91986758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.80655284,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.49193704,1.18770737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.14787262,0.4337305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(h_{(2)})a$}}}%
    \put(0.14910337,0.05070635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(h_{(1)})b$}}}%
    \put(0.80655284,0.05070635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(4)}c$}}}%
    \put(0.80655284,0.4337305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(5)}d$}}}%
    \put(0.49193704,0.31854614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(h_{3})$}}}%
  \end{picture}%
\endgroup%


==> DoubleFlip2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DoubleFlip.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.17104492bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.39527752)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DoubleFlip2.pdf}}%
    \put(0.14787262,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.14910337,0.91986758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.80655284,0.91986758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.80655284,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.49193704,1.18770737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.14787262,0.4337305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(h_{(5)})a$}}}%
    \put(0.14910337,0.05070635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(h_{(4)})b$}}}%
    \put(0.80655284,0.05070635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(1)}c$}}}%
    \put(0.80655284,0.4337305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(2)}d$}}}%
    \put(0.49193704,0.31854614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(h_{(3)})$}}}%
  \end{picture}%
\endgroup%


==> DoubleFlipAcrossEdge.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DoubleFlipAcrossEdge.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{405.23781738bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.57123063)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DoubleFlipAcrossEdge.pdf}}%
    \put(0.20677089,1.36352185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.23424648,1.08693428){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.5016755,1.026488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.9064824,1.12540011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.92846287,1.35985847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.52731939,1.51555344){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.49801208,1.27926337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.2140977,0.38539104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(-0.00204355,0.17474478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.00711497,1.12906353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.4754793,0.06793132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.88633365,0.18023999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.91747268,0.35791532){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.49460903,0.55257456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.36979268,0.29014227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{DoubleFlipAcrossEdge.pdf}}%
  \end{picture}%
\endgroup%


==> DoubleFlipAcrossEdgeFirst.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DoubleFlipAcrossEdgeFirst.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{405.23781738bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.57123063)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DoubleFlipAcrossEdgeFirst.pdf}}%
    \put(0.20677089,1.36352185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.5016755,1.026488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.9064824,1.12540011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.92846287,1.35985847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.52731939,1.51555344){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.49801208,1.27926337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0.00711497,1.12906353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.2140977,0.38539104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{(2)}$}}}%
    \put(-0.00204355,0.17474478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{(1)}$}}}%
    \put(0.4754793,0.06793132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_{(1)}$}}}%
    \put(0.88633365,0.18023999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_{(2)}$}}}%
    \put(0.91747268,0.35791532){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{(1)}$}}}%
    \put(0.49460903,0.55257456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_{(1)}$}}}%
    \put(0.32647887,0.31532315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{(2)}c_{(2)}S(d_{(1)})S(g)a_{(1)}S(f_{(2)})S(e_{(2)})$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{DoubleFlipAcrossEdgeFirst.pdf}}%
  \end{picture}%
\endgroup%


==> DoubleFlipAcrossEdgeGeneric.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DoubleFlipAcrossEdgeGeneric.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{848.17109375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63122738)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DoubleFlipAcrossEdgeGeneric.pdf}}%
    \put(0.21535077,0.52592401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.20792489,0.14596601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.77259282,0.147416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.77609343,0.52689778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.09964889,0.45911677){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.30569908,0.53582519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{w}}}%
    \put(0.66685426,0.53181195){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.87142874,0.45854193){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{w}}}%
    \put(0.10278702,0.15770546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.2965336,0.09325983){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{w}}}%
    \put(0.8747773,0.18541436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{w}}}%
    \put(0.66613112,0.06041371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.21518497,0.59237391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.21441161,0.21518453){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.20882395,0.04115416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.7762575,0.4164689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.77450726,0.60725147){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.77975811,0.02702741){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.78204682,0.20954535){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.20916073,0.42794807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
  \end{picture}%
\endgroup%


==> DoubleFlipAcrossEdgeLast.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DoubleFlipAcrossEdgeLast.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{405.23781738bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.57123063)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DoubleFlipAcrossEdgeLast.pdf}}%
    \put(0.20677089,1.36352185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.5016755,1.026488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.9064824,1.12540011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.92846287,1.35985847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.52731939,1.51555344){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.00711497,1.12906353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.49801208,1.27926337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0.2140977,0.38539104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{(2)}$}}}%
    \put(-0.00204355,0.17474478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{(1)}$}}}%
    \put(0.4754793,0.06793132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_{(1)}$}}}%
    \put(0.88633365,0.18023999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_{(2)}$}}}%
    \put(0.91747268,0.35791532){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{(1)}$}}}%
    \put(0.49460903,0.55257456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_{(1)}$}}}%
    \put(0.32979268,0.31014227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{(1)}S(f_{(2)})S(e_{(2)})S(g)b_{(2)}c_{(2)}S(d_{(1)})$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{DoubleFlipAcrossEdgeLast.pdf}}%
  \end{picture}%
\endgroup%


==> DoubleFlipAlongEdgeGeneric.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DoubleFlipAlongEdgeGeneric.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{848.17109375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63122738)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DoubleFlipAlongEdgeGeneric.pdf}}%
    \put(0.21535077,0.52592401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.20792489,0.14596601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.77259282,0.147416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.77609343,0.52689778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.09964889,0.45911677){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.30569908,0.53582519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{w}}}%
    \put(0.66685426,0.53181195){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.87142874,0.45854193){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{w}}}%
    \put(0.30947426,0.08468421){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.09484846,0.15490411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.6638663,0.08302188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.8744167,0.15755531){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.21518497,0.59237391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.21703706,0.21255906){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.22753884,0.00777409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.22753884,0.4243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.77363208,0.60462603){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.78413391,0.42434524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.78938475,0.22656148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.78729774,0.01263674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
  \end{picture}%
\endgroup%


==> DoubleFlipAlongFirst.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DoubleFlipAlongFirst.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.17104492bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.39527752)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DoubleFlipAlongFirst.pdf}}%
    \put(0.14787262,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.14910337,0.91986758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.80655284,0.91986758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.80655284,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.49193704,1.18770737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.14787262,0.4337305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(h_{(5)})a$}}}%
    \put(0.14910337,0.05070635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(h_{(4)})b$}}}%
    \put(0.80655284,0.05070635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(1)}c$}}}%
    \put(0.80655284,0.4337305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(2)}d$}}}%
    \put(0.49193704,0.31854614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(h_{(3)})$}}}%
  \end{picture}%
\endgroup%


==> DoubleFlipDual.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DoubleFlip.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.17104492bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.39527752)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DoubleFlip.pdf}}%
    \put(0.14787262,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.14910337,0.91986758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.80655284,0.91986758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.80655284,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.49193704,1.18770737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.14787262,0.4337305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.14910337,0.05070635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.80655284,0.05070635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.80655284,0.4337305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.49193704,0.31854614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
  \end{picture}%
\endgroup%


==> DoubleFlipDual2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DoubleFlip.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.17104492bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.39527752)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DoubleFlip.pdf}}%
    \put(0.14787262,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.14910337,0.91986758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.80655284,0.91986758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.80655284,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.49193704,1.18770737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.14787262,0.4337305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.14910337,0.05070635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.80655284,0.05070635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.80655284,0.4337305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.49193704,0.31854614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
  \end{picture}%
\endgroup%


==> DualFusionAdjacentEdge.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DualFusionAdjacentEdge.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{404.0786623bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.53862144)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DualFusionAdjacentEdge.pdf}}%
    \put(0.58828715,1.27504005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.27575959,1.29625234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.75515704,1.22978718){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.763642,0.63442925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_{1}$}}}%
    \put(0.69010611,0.00088936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_{2}$}}}%
    \put(0.39172006,0.38695268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{1}$}}}%
    \put(0.39879082,0.23988091){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{2}$}}}%
    \put(0.4921248,1.16332208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.66747965,0.43361966){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(2)}$}}}%
    \put(0.66040892,0.24553747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(1)}$}}}%
  \end{picture}%
\endgroup%


==> FaDiv.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FaDiv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{376.05487493bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.50272082)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FaDiv.pdf}}%
    \put(0.53378383,0.99460493){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.39178217,1.07574874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
    \put(0.3512103,1.26144318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.51505831,0.36730085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{(2)}S(k_{(1)})h_{(2)}$}}}%
    \put(0.5088165,0.11918811){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(1)}$}}}%
    \put(0.38710081,0.22685971){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_{(2)}$}}}%
    \put(0.32624297,0.39538915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{(1)}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FaDiv.pdf}}%
  \end{picture}%
\endgroup%


==> FaceDivision.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FaceDivision.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FaceDivision.pdf}}%
  \end{picture}%
\endgroup%


==> FlipTriangleRelationViaSlideRelations.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FlipTriangleRelationViaSlideRelations.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1861.93503553bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96150511)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FlipTriangleRelationViaSlideRelations.pdf}}%
    \put(0.45050829,0.73854235){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Slide pentagon relation,\\ green and blue}}}%
    \put(0.0497331,0.64045323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Slide triangle\\ relation, blue}}}%
    \put(0.84980911,0.48160095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Slide triangle\\ relation, blue}}}%
    \put(0.46179288,0.41302536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Adjacent\\ Commutativity,\\ green and blue}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FlipTriangleRelationViaSlideRelations.pdf}}%
  \end{picture}%
\endgroup%


==> FuIntSec.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FuIntSec.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720.07558594bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29027853)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FuIntSec.pdf}}%
    \put(0.14499617,0.13492228){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.21000925,0.04785122){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.24483766,0.05423643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.31681638,0.09022581){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.24251575,0.18600395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.3678981,0.19819391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FuIntSec.pdf}}%
    \put(0.7004934,0.13492228){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a2c1}}}%
    \put(0.73753497,0.05669917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a1b}}}%
    \put(0.79801293,0.18600395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.9233953,0.19819391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d1}}}%
    \put(0.10356194,0.21907435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.01801537,0.20574243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.67794603,0.2296288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.57517905,0.2101864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.72112646,0.18336461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{intc2d2e}}}%
    \put(0.08364112,0.06254967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FuIntSec.pdf}}%
    \put(0.63913832,0.06254967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{FuIntSec.pdf}}%
  \end{picture}%
\endgroup%


==> FusionAdjacentEdge.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionAdjacentEdge.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{683.50497509bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35488036)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FusionAdjacentEdge.pdf}}%
    \put(0.2483,0.03260504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{1}$}}}%
    \put(0.27505286,0.31601817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{2}$}}}%
    \put(0.28257709,0.09697912){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.30598585,0.26000436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
    \put(0.8719761,0.17138553){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.93217006,0.17556564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$kh$}}}%
    \put(0.09781515,0.27338081){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.07691448,0.02340878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.73068754,0.3068219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.71898316,0.01254044){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.16887743,0.32187036){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_{2}$}}}%
    \put(0.17723772,0.03260504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_{1}$}}}%
    \put(0.84104308,0.02591682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
  \end{picture}%
\endgroup%


==> FusionCilia.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionCilia.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1103.80751953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75564667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FusionCilia.pdf}}%
    \put(0.37945494,0.71896727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.35948363,0.63908201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.13028905,0.43461382){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.1150728,0.36043465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.70470206,0.42890772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.67807365,0.34521842){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.48787064,0.13694616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.48691966,0.02092232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.40703437,0.07988526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{em}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FusionCilia.pdf}}%
    \put(0.4937053,0.69441075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m}}}%
    \put(0.63357884,0.6332161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{h}}}%
    \put(0.61811208,0.73543137){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{k}}}%
    \put(0.30272406,0.35077907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m1h}}}%
    \put(0.31819085,0.42071586){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ksm2}}}%
    \put(0.63290639,0.08649871){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{kh}}}%
    \put(0.96914091,0.37700536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{kh}}}%
    \put(0.79429899,0.40928388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FusionCilia.pdf}}%
  \end{picture}%
\endgroup%


==> FusionContraction.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionContraction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1103.80751953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75564667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FusionContraction.pdf}}%
    \put(0.4937053,0.69441075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.63357884,0.6332161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.61811208,0.73543137){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
    \put(0.30272406,0.35077907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{(1)}h$}}}%
    \put(0.31819085,0.42071586){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$kS(m_{(2)})$}}}%
    \put(0.63290639,0.08649871){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$kh$}}}%
    \put(0.96914091,0.37700536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$kh$}}}%
    \put(0.79429899,0.40928388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FusionContraction.pdf}}%
  \end{picture}%
\endgroup%


==> FusionIntegral.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionIntegral.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{569.82133789bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37687071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FusionIntegral.pdf}}%
    \put(0.04601071,0.31813783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.08653959,0.0243034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.25326068,0.07864896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FusionIntegral.pdf}}%
    \put(0.74798514,0.31813783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a1d}}}%
    \put(0.87685292,0.18826116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{inta3b}}}%
    \put(0.79395287,0.03719896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a2c}}}%
    \put(0.20448665,0.33804772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.12785674,0.09632913){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FusionIntegral.pdf}}%
  \end{picture}%
\endgroup%


==> FusionIntegral2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionIntegral2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720.07552019bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28928152)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FusionIntegral2.pdf}}%
    \put(0.14499619,0.13492233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.24483769,0.05423645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.31681641,0.09022585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.24251579,0.18600397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.36789816,0.19819396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FusionIntegral2.pdf}}%
    \put(0.70049348,0.13492233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{(2)}c_{(1)}$}}}%
    \put(0.73753509,0.05669919){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{(1)}b$}}}%
    \put(0.92339538,0.19819396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_{(1)}$}}}%
    \put(0.10356195,0.21907437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.01801538,0.20574247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0.67794614,0.22962885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.57517914,0.21018644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0.72112656,0.18336465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\int c_{(2)}d_{(2)}e$}}}%
    \put(0.08364112,0.06254969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FusionIntegral2.pdf}}%
    \put(0.63913838,0.06254969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  %  \put(0,0){\includegraphics[width=\unitlength,page=4]{FusionIntegral2.pdf}}%
  \end{picture}%
\endgroup%


==> FusionIntegralAsymmetricLeft.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionIntegralAsymmetricLeft.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{569.82133789bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37687071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FusionIntegralAsymmetricLeft.pdf}}%
    \put(0.04601071,0.31813783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.08653959,0.0243034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.25326068,0.07864896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FusionIntegralAsymmetricLeft.pdf}}%
    \put(0.74798514,0.31813783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{(1)}d$}}}%
    \put(0.87685292,0.18826116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\int(b)$}}}%
    \put(0.79395287,0.03719896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{(2)}c$}}}%
    \put(0.20448665,0.33804772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.12785674,0.09632913){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FusionIntegralAsymmetricLeft.pdf}}%
  \end{picture}%
\endgroup%


==> FusionIntegralAsymmetricRight.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionIntegralAsymmetricRight.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{569.82133789bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37687071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FusionIntegralAsymmetricRight.pdf}}%
    \put(0.04601071,0.31813783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.08653959,0.0243034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.25326068,0.07864896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FusionIntegralAsymmetricRight.pdf}}%
    \put(0.74798514,0.31813783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(b_{(2)})d$}}}%
    \put(0.87685292,0.18826116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\int(a)$}}}%
    \put(0.79395287,0.03719896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S(b_{(1)})c$}}}%
    \put(0.20448665,0.33804772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.12785674,0.09632913){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FusionIntegralAsymmetricRight.pdf}}%
  \end{picture}%
\endgroup%


==> FusionIntegralSecond.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionIntegralSecond.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720.07558594bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29027853)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FusionIntegralSecond.pdf}}%
    \put(0.14499617,0.13492228){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.21000925,0.04785122){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.24483766,0.05423643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.31681638,0.09022581){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.24251575,0.18600395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.3678981,0.19819391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FusionIntegralSecond.pdf}}%
    \put(0.7004934,0.13492228){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a2c1}}}%
    \put(0.73753497,0.05669917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a1b}}}%
    \put(0.79801293,0.18600395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.9233953,0.19819391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d1}}}%
    \put(0.10356194,0.21907435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.01801537,0.20574243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.67794603,0.2296288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.57517905,0.2101864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.72112646,0.18336461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{intc2d2e}}}%
    \put(0.08364112,0.06254967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FusionIntegralSecond.pdf}}%
    \put(0.63913832,0.06254967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{FusionIntegralSecond.pdf}}%
  \end{picture}%
\endgroup%


==> FusionIntegralSymmetric.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionIntegralSymmetric.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{569.82133789bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37687071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FusionIntegralSymmetric.pdf}}%
    \put(0.04601071,0.31813783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.08653959,0.0243034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.25326068,0.07864896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FusionIntegralSymmetric.pdf}}%
    \put(0.74798514,0.31813783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{(1)}d$}}}%
    \put(0.87685292,0.18826116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\int (a_{(3)}b)$}}}%
    \put(0.79395287,0.03719896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{(2)}c$}}}%
    \put(0.20448665,0.33804772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.12785674,0.09632913){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FusionIntegralSymmetric.pdf}}%
  \end{picture}%
\endgroup%


==> GeneralTwoCilia.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GeneralTwoCilia.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{140.09497455bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63409721)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GeneralTwoCilia.pdf}}%
  \end{picture}%
\endgroup%


==> GeneralTwoCiliaTranspoted.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GeneralTwoCiliaTranspoted.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{140.09497455bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63409721)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GeneralTwoCiliaTranspoted.pdf}}%
  \end{picture}%
\endgroup%


==> GluingHandleCilia.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionCilia.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{470.67830243bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.40318326)%
	  \put(0,0){\includegraphics[width=\unitlength,page=1]{GluingHandleCilia.pdf}}%
    \put(0.48245755,1.18297569){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.47215597,0.97694403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.17341002,1.11258152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.49790992,1.34436714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0.40004485,0.26613476){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{v}$}}}%
    \put(0.72626169,0.27815323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{f}$}}}%
    \put(0.97178279,0.26613476){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.79837276,1.13318468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
  \end{picture}%
\endgroup%


==> GluingHandleCiliaLast.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionCiliaLast.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{470.67830243bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.40318326)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GluingHandleCiliaLast.pdf}}%
    \put(0.48245755,1.18297569){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.47027064,1.33063174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.18027773,1.12631694){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.47387292,1.01299945){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0.79837276,1.13318468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{GluingHandleCiliaLast.pdf}}%
    \put(0.34357709,0.29501501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{v}$}}}%
    \put(0.66044505,0.30594152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{f}$}}}%
    \put(0.87533247,0.30108525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
  \end{picture}%
\endgroup%


==> GluingHandleCiliaVertexAction.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionCiliaVertexAction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{470.67830243bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.40318326)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GluingHandleCiliaVertexAction.pdf}}%
    \put(0.41721417,1.18468226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(1)}mS(h_{(4)})$}}}%
    \put(0.15108989,1.30658433){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(2)}a$}}}%
    \put(0.05494178,1.00783839){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(3)}b$}}}%
    \put(0.81382518,0.95804739){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(5)c}$}}}%
    \put(0.8052405,1.31173512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(6)}d$}}}%
    \put(0.30904752,0.42408199){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(2)}a$}}}%
    \put(0.28672744,0.12361905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(3)}b$}}}%
    \put(0.77086219,0.28844444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(1)}mS(h_{(4)})$}}}%
    \put(0.58203951,0.12190215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(5)}c$}}}%
    \put(0.63526436,0.36914019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(6)}d$}}}%
  \end{picture}%
\endgroup%


==> GluingHandleCiliaVertexActionLast.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FusionCiliaVertexActionLast.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{470.67830243bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.40318326)%
	\put(0,0){\includegraphics[width=\unitlength,page=1]{GluingHandleCiliaVertexActionLast.pdf}}%
    \put(0.41721417,1.18468226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(3)}mS(h_{(6)})$}}}%
    \put(0.05494178,1.00783839){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(2)}b$}}}%
    \put(0.81382518,0.95804738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(4)}c$}}}%
    \put(0.8052405,1.31173512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(5)}d$}}}%
    \put(0.30904753,0.42408198){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(1)}a$}}}%
    \put(0.28672744,0.12361904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(2)}b$}}}%
    \put(0.74343101,0.28501054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(3)}mS(h_{(6)})$}}}%
    \put(0.58203951,0.12190215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(4)}c$}}}%
    \put(0.63526437,0.36914019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(5)}d$}}}%
    \put(0.16139149,1.32203665){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{(1)}a$}}}%
  \end{picture}%
\endgroup%


==> HaarIntHolonomy.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HaarIntHolonomy.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{549.55140121bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.54765902)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HaarIntHolonomy.pdf}}%
    \put(0.25500933,0.95451239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.44611667,1.02947259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.61498305,1.29883507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.41151965,1.30624874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.48977479,1.18680666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda$}}}%
    \put(0.25665681,1.0673646){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\int$}}}%
    \put(0.25500936,0.08107275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{(2)}$}}}%
    \put(0.44611658,0.15603286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{(1)}$}}}%
    \put(0.61498301,0.42539541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$cS(\lambda_{(1)})$}}}%
    \put(0.41151965,0.43280904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda_{(2)}d$}}}%
    \put(0.25665683,0.25797716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\int(b_{(2)}S(a_{(1)}))$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HaarIntHolonomy.pdf}}%
  \end{picture}%
\endgroup%


==> InsertVertex.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'InsertVertex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.17104492bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.39527752)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{InsertVertex.pdf}}%
    \put(0.14787262,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.14910337,0.91986759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.80655284,0.91986759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.80655284,1.30289174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.49193704,1.18770738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.14787262,0.43373051){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.14910337,0.05070636){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.80655284,0.05070636){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.80655284,0.43373051){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.32863143,0.29032051){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$mS(\lambda_{(2)})$}}}%
    \put(0.60886776,0.29032109){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda_{(1)}$}}}%
  \end{picture}%
\endgroup%


==> MoveToBoundary.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MoveToBoundary.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{911.59403643bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37673727)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MoveToBoundary.pdf}}%
  \end{picture}%
\endgroup%


==> MoveToDefect.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MoveToDefect.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{684.05961164bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73582794)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MoveToDefect.pdf}}%
  \end{picture}%
\endgroup%


==> MovingEdge.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MovingEdge.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{376.05487493bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.50272082)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MovingEdge.pdf}}%
    \put(0.53378383,0.99460493){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.39178217,1.07574874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
    \put(0.3512103,1.26144318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.51505831,0.36730085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{(2)}S(k_{(1)})h$}}}%
    \put(0.38710081,0.22685971){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_{(2)}$}}}%
    \put(0.32624297,0.39538915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{(1)}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MovingEdge.pdf}}%
  \end{picture}%
\endgroup%


==> MovingEdge2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MovingEdge2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{376.05487493bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.50272082)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MovingEdge2.pdf}}%
    \put(0.53378383,0.99460493){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.39178217,1.07574874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
    \put(0.3512103,1.26144318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.51505831,0.36730085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$hk_{(1)}S(m_{(2)})$}}}%
    \put(0.38710081,0.22685971){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_{(2)}$}}}%
    \put(0.32624297,0.39538915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{(1)}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MovingEdge2.pdf}}%
  \end{picture}%
\endgroup%


==> YDproj.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'YDproj.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{YDproj.pdf}}%
    \put(0.25410579,0.25318485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.44225396,0.25318485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.6400015,0.25702458){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.81855026,0.25894448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.06787753,0.08231558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.25410579,0.08423549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.44609368,0.08423549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.64384122,0.08999511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.82238998,0.09383483){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.23682688,0.75235343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.41921538,0.7542733){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.61504305,0.75043353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.81471045,0.74851367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.81855018,0.56113349){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.6227225,0.56343736){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.42305506,0.56036556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.2445063,0.56228547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.06595755,0.56228547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.0267921,1.10177142){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.23221916,1.27456055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.42420708,1.27264066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.61811485,1.27187272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.80050337,1.26995283){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.80242319,1.09332397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.62003471,1.09908361){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.42420703,1.09908361){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.23029924,1.1010035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.03839758,1.35927438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.04223734,0.81402872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.04031746,0.33213906){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
  \end{picture}%
\endgroup%


==> compvertface2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'compvertface2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{compvertface2.pdf}}%
    \put(0.2218022,1.28056618){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.42181339,1.28712925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.63890862,1.28750139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.8047807,1.29710079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.75682383,0.8959038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.55791258,0.88869009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.35627229,0.8862079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.17315534,0.89187107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.17572962,0.68024865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.35996617,0.68353421){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.21005729,0.35413977){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.43314755,0.35413977){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.63473506,0.35413977){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.82825747,0.35413977){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.01985272,0.13008782){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.1918718,0.13008782){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.36926715,0.13008782){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
  \end{picture}%
\endgroup%


==> facevertex.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'facevertex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{facevertex.pdf}}%
    \put(0.14034664,0.57043166){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.31368299,0.57043166){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.47618581,0.56888401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.65106977,0.57197931){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.8352396,0.57352695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.33198218,0.34794779){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.66627353,0.34794779){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.04919609,0.09961863){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.37110646,0.1150951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.00773823,0.67632124){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.00689626,0.42763938){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
  \end{picture}%
\endgroup%


==> gervais.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gervais.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gervais.pdf}}%
    \put(0.60514853,0.49253004){\color[rgb]{0,0,0}\rotatebox{-10.40000028}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gervais.pdf}}%
    \put(0.49177695,0.11380132){\color[rgb]{0,0,0}\rotatebox{-0.40000056}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gervais.pdf}}%
    \put(0.0913111,0.22750392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.22440865,0.10988286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.36833972,0.06809643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.60540227,0.0830837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n-2$}}}%
    \put(0.74335919,0.11403659){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n-1$}}}%
    \put(0.85894343,0.20428924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.88397812,0.33632825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n+1$}}}%
    \put(0.7058629,0.42250727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n+2$}}}%
    \put(0.47453179,0.44991159){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n\!+\!2g\!-\!5$}}}%
    \put(0.10068028,0.36551322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.36619105,0.44881722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n\!+\!2g\!-\!4$}}}%
    \put(0.25992204,0.41489236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n\!+\!2g\!-\!3$}}}%
    \put(0.07728243,0.35689175){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n\!+\!2g\!-\!2$}}}%
    \put(0.43989131,0.71659873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{g-2}$}}}}%
    \put(0.04879021,0.62682192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{g-1}$}}}}%
    \put(0.93377027,0.59434024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{1}$}}}}%
    \put(0.47587143,0.34230751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{g}$}}}}%
    \put(0.01038893,0.32764152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{1}$}}}}%
    \put(0.07040462,0.13552127){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{2}$}}}}%
    \put(0.71380024,0.0317948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{n-1}$}}}}%
    \put(0.27386657,0.03064186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{3}$}}}}%
    \put(0.42046405,0.00563682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{4}$}}}}%
    \put(0.97040103,0.28263077){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{n+1}$}}}}%
    \put(0.55840242,0.00933129){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{n-2}$}}}}%
    \put(0.88307667,0.11807996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{n}$}}}}%
    \put(0.850887,0.46619349){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{n+2}$}}}}%
    \put(0.68178052,0.54060933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{n+3}$}}}}%
    \put(0.11871912,0.48660453){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{n+2g-2}$}}}}%
    \put(0.25773469,0.54196692){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{n+2g-3}$}}}}%
    \put(0.41868987,0.57327269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{n+2g-4}$}}}}%
    \put(0.557978,0.55899103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{n+2g-5}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gervais.pdf}}%
  \end{picture}%
\endgroup%


==> gervais2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gervais2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gervais2.pdf}}%
    \put(0.63919673,0.50723267){\color[rgb]{0,0,0}\rotatebox{-10.40000028}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gervais2.pdf}}%
    \put(0.49177681,0.0928958){\color[rgb]{0,0,0}\rotatebox{-0.40000056}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gervais2.pdf}}%
    \put(0.70700581,0.09483795){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i-1$}}}%
    \put(0.84329197,0.2337215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.50131405,0.45837819){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k-1$}}}%
    \put(0.10068028,0.36551322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.37494585,0.45757201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
    \put(0.43423585,0.56144735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{k}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gervais2.pdf}}%
    \put(0.30653818,0.1492248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$j$}}}%
    \put(0.15606493,0.27245174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$j-1$}}}%
    \put(0.07989589,0.12779616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{j}$}}}}%
    \put(0.84985952,0.09905482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\delta_{i}$}}}}%
    \put(0.62469842,0.33798863){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{violet} $\gamma_{k,i}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gervais2.pdf}}%
    \put(0.45617316,0.20902635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{violet} $\gamma_{i,j}$}}}}%
    \put(0.28153645,0.32975176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{violet} $\gamma_{j,k}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{gervais2.pdf}}%
    \put(0.48679955,0.36918643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{g}$}}}}%
    \put(0.27868148,0.48974126){\color[rgb]{0,0,0}\rotatebox{14.59999955}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.08930145,0.30543864){\color[rgb]{0,0,0}\rotatebox{74.59999924}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.90933075,0.32829547){\color[rgb]{0,0,0}\rotatebox{-70.39999993}{\makebox(0,0)[lb]{\smash{...}}}}%
  \end{picture}%
\endgroup%


==> paths.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c8708, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'paths.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{paths.pdf}}%
    \put(0.88067175,0.2858245){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rho$\end{tabular}}}}%
    \put(0.68952038,0.13412506){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\color{red}$\sigma$}\end{tabular}}}}%
    \put(0.52102178,0.36701947){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\color{blue}$\tau$}\end{tabular}}}}%
    \put(0.22118622,0.47773976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\color{violet} $\omega$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{paths.pdf}}%
    \put(0.85445535,0.60754977){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\color{magenta}$\nu$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> pent2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pent2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pent2.pdf}}%
    \put(0.25316185,0.5863121){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.49545116,0.59025178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.71360403,0.59025178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pent2.pdf}}%
    \put(-0.15785987,0.60358189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pent2.pdf}}%
    \put(0.24726097,0.3117283){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.4895503,0.31566799){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pent2.pdf}}%
    \put(0.72014954,0.31102506){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pent2.pdf}}%
    \put(0.01070233,0.09562958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{pent2.pdf}}%
    \put(0.73134803,0.10336793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{pent2.pdf}}%
    \put(0.25839382,0.09562958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{pent2.pdf}}%
    \put(0.48711315,0.09781826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{pent2.pdf}}%
    \put(0.00598968,0.66288841){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(-0.07441586,-0.09630287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.00541325,0.41585332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
  \end{picture}%
\endgroup%


==> pi1gens.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pi1gens.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pi1gens.pdf}}%
    \put(0.60514853,0.49253004){\color[rgb]{0,0,0}\rotatebox{-10.40000028}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pi1gens.pdf}}%
    \put(0.49177695,0.11380132){\color[rgb]{0,0,0}\rotatebox{-0.40000056}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pi1gens.pdf}}%
    \put(0.22440865,0.10988286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.36833972,0.06809643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.60540227,0.0830837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n-2$}}}%
    \put(0.74335919,0.10453427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu_{n-1}$}}}%
    \put(0.86550954,0.27761076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu_n$}}}%
    \put(0.10068028,0.36551322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.05686849,0.61482409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{g-1}$}}}}%
    \put(0.4143034,0.71218129){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{g-2}$}}}}%
    \put(0.69573609,0.43685117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\beta_{1}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pi1gens.pdf}}%
    \put(0.09573314,0.19311811){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu_{1}$}}}%
    \put(0.9253653,0.59289704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{1}$}}}}%
    \put(0.19959466,0.30408373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\beta_{g}$}}}}%
    \put(0.29261338,0.31007229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{g}$}}}}%
    \put(0.32389122,0.4666241){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\beta_{g-2}$}}}}%
    \put(0.07627969,0.35995417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\beta_{g-1}$}}}}%
  \end{picture}%
\endgroup%


==> pi1gens2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pi1gens2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pi1gens2.pdf}}%
    \put(0.60514853,0.49253004){\color[rgb]{0,0,0}\rotatebox{-10.40000028}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pi1gens2.pdf}}%
    \put(0.49177695,0.11380132){\color[rgb]{0,0,0}\rotatebox{-0.40000056}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pi1gens2.pdf}}%
    \put(0.18501201,0.16897779){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.36833972,0.06049458){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.60540227,0.06978045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n-2$}}}%
    \put(0.74335919,0.10453427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu_{n-1}$}}}%
    \put(0.86550954,0.27761076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu_n$}}}%
    \put(0.10068028,0.36551322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.05686849,0.61482409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{g-1}$}}}}%
    \put(0.4143034,0.71218129){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{g-2}$}}}}%
    \put(0.69573609,0.43685117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\beta_{1}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pi1gens2.pdf}}%
    \put(0.19332595,0.11988589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu_{1}$}}}%
    \put(0.9253653,0.59289704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{1}$}}}}%
    \put(0.19959466,0.30408373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\beta_{g}$}}}}%
    \put(0.29261338,0.31007229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue} $\alpha_{g}$}}}}%
    \put(0.32389122,0.4666241){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\beta_{g-2}$}}}}%
    \put(0.07627969,0.35995417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red} $\beta_{g-1}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pi1gens2.pdf}}%
    \put(0.06827989,0.24787045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
  \end{picture}%
\endgroup%


==> trel2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trel2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trel2.pdf}}%
    \put(0.24277039,0.57234553){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.24431803,0.34300435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.24277039,0.1077622){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.50277489,0.10621453){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.00907586,0.11240513){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.01836173,0.34300438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.49967961,0.34455201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.49194135,0.57515126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.74730294,0.34300438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
    \put(0.75039821,0.57824654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{=}}}%
  \end{picture}%
\endgroup%

